DoA-Aided MMSE Channel Estimation for Wireless Communication Systems

This paper investigates the combination of parametric channel estimation with minimum mean square error (MMSE) estimation. We propose a direction-of-arrival (DoA)-aided two-stage channel estimation technique that utilizes the decomposition of wireless communication channels into a line-of-sight (LoS) path and its orthogonal subspace. After estimating the channel along the dominant direction, we utilize a Gaussian mixture model to estimate the conditionally Gaussian distributed random vector, which represents the multipath propagation. The proposed two-stage estimator allows pre-computing the respective estimation filters, tremendously reducing the computational complexity. Numerical simulations with typical channel models depict the superior performance of our proposed two-stage estimation approach compared to state-of-the-art methods.

==> data/nmse_32_3gpp_LS_10snaps_3clusters_rician10.csv <==
-1.500000000000000000e+01,3.139168314968769380e+01
-1.000000000000000000e+01,9.926921833934136075e+00
-5.000000000000000000e+00,3.139168314968762807e+00
0.000000000000000000e+00,9.926921833934160277e-01
5.000000000000000000e+00,3.139168314968766582e-01
1.000000000000000000e+01,9.926921833934145012e-02
1.500000000000000000e+01,3.139168314968768941e-02
2.000000000000000000e+01,9.926921833934164788e-03


==> data/nmse_64_3gpp_OMP_0dB_3clusters_rician0_snaps.csv <==
1.000000000000000000e+00,2.408663351549821252e-01
2.000000000000000000e+00,2.420581943729498697e-01
3.000000000000000000e+00,2.433228051369326628e-01
4.000000000000000000e+00,2.422412100379111588e-01
5.000000000000000000e+00,2.400033436040918677e-01
1.000000000000000000e+01,2.411452149186716076e-01
1.000000000000000000e+02,2.427584980870164943e-01


==> data/nmse_64_3gpp_OMP_10snaps_0dB_3clusters_rician.csv <==
-1.000000000000000000e+01,3.138929495923106772e-01
-8.000000000000000000e+00,3.088187113738959377e-01
-6.000000000000000000e+00,2.880511844180456138e-01
-4.000000000000000000e+00,2.648598195232515495e-01
-2.000000000000000000e+00,2.633958500063184882e-01
0.000000000000000000e+00,2.430320650665306059e-01
2.000000000000000000e+00,2.214653174767597932e-01
4.000000000000000000e+00,1.967171267557669967e-01
6.000000000000000000e+00,1.681191704784902874e-01
8.000000000000000000e+00,1.403650908393389019e-01
1.000000000000000000e+01,1.154705348431957351e-01


==> data/nmse_64_3gpp_OMP_10snaps_3clusters_rician0.csv <==
-1.500000000000000000e+01,3.504245438015985314e+00
-1.000000000000000000e+01,1.392446120629411199e+00
-5.000000000000000000e+00,4.916236013776791314e-01
0.000000000000000000e+00,2.373420999048540536e-01
5.000000000000000000e+00,1.137006396432974215e-01
1.000000000000000000e+01,4.889466087140096479e-02
1.500000000000000000e+01,1.903583668662708547e-02
2.000000000000000000e+01,7.213507103737780597e-03


==> data/nmse_64_3gpp_OMP_10snaps_3clusters_rician0_spread.csv <==
1.000000000000000021e-02,1.220015453587129650e-01
2.000000000000000042e-02,1.252010891916708335e-01
5.000000000000000278e-02,1.283122735373141421e-01
1.000000000000000056e-01,1.286633500050592405e-01
2.000000000000000111e-01,1.325165862868931399e-01
5.000000000000000000e-01,1.523528377447681825e-01
1.000000000000000000e+00,1.842248231448933293e-01
2.000000000000000000e+00,2.408944369582019518e-01
5.000000000000000000e+00,3.350926153059946566e-01
1.000000000000000000e+01,4.012008159798194917e-01


==> data/nmse_64_3gpp_OMP_10snaps_3clusters_rician10.csv <==
-1.500000000000000000e+01,3.290592987494925126e+00
-1.000000000000000000e+01,8.144509753969862986e-01
-5.000000000000000000e+00,1.798014776543649662e-01
0.000000000000000000e+00,1.136339276147095012e-01
5.000000000000000000e+00,7.098792703403151994e-02
1.000000000000000000e+01,3.539130848927966866e-02
1.500000000000000000e+01,1.512190864976223174e-02
2.000000000000000000e+01,6.052670793976541209e-03


==> data/nmse_64_3gpp_resOMP_10snaps_3clusters_rician0.csv <==
-1.500000000000000000e+01,1.309174718190783437e+01
-1.000000000000000000e+01,4.261108343430633383e+00
-5.000000000000000000e+00,1.409529992971771728e+00
0.000000000000000000e+00,4.896309712069998321e-01
5.000000000000000000e+00,1.771420515240285376e-01
1.000000000000000000e+01,7.949257514579140260e-02
1.500000000000000000e+01,4.656664772006594705e-02
2.000000000000000000e+01,4.025442060294639329e-02


==> data/nmse_64_esprit_3gpp_genieESPRIT_0dB_3clusters_rician0_snaps.csv <==
1.000000000000000000e+00,9.187825964480256236e-01
2.000000000000000000e+00,8.439940655725144403e-01
3.000000000000000000e+00,8.003222444206473662e-01
5.000000000000000000e+00,7.005241672705413425e-01
1.000000000000000000e+01,5.352954594028975777e-01
2.000000000000000000e+01,4.058922668731748673e-01
1.000000000000000000e+02,2.796190996302848619e-01


==> data/nmse_64_esprit_3gpp_genieESPRIT_10snaps_0dB_3clusters_rician.csv <==
-1.000000000000000000e+01,6.234374618684297431e-01
-8.000000000000000000e+00,6.567394405752767783e-01
-6.000000000000000000e+00,6.369543554739841573e-01
-4.000000000000000000e+00,5.908123743632875957e-01
-2.000000000000000000e+00,5.117027774161668763e-01
0.000000000000000000e+00,4.540229904557520069e-01
1.000000000000000000e+00,3.958843858918797420e-01
2.000000000000000000e+00,3.675326230223854296e-01
4.000000000000000000e+00,2.842608070309755597e-01
6.000000000000000000e+00,2.184507579192418447e-01
8.000000000000000000e+00,1.707578758031051691e-01
1.000000000000000000e+01,1.251768394597465028e-01


==> data/nmse_64_esprit_3gpp_genieESPRIT_10snaps_0dB_3clusters_rician0_spread.csv <==
1.000000000000000056e-01,3.229368212864507925e-01
2.000000000000000111e-01,3.294565484712086989e-01
5.000000000000000000e-01,3.609357332685809716e-01
1.000000000000000000e+00,3.914150276509640314e-01
2.000000000000000000e+00,4.374107029531334456e-01
5.000000000000000000e+00,5.073379689068263643e-01
1.000000000000000000e+01,5.238835928902306760e-01


==> data/nmse_64_esprit_3gpp_genieESPRIT_10snaps_3clusters_rician0.csv <==
-1.500000000000000000e+01,1.378776598740458992e+00
-1.000000000000000000e+01,1.026323263700808175e+00
-5.000000000000000000e+00,6.963202802885832821e-01
0.000000000000000000e+00,4.364194791812687213e-01
5.000000000000000000e+00,2.858176676212909606e-01
1.000000000000000000e+01,2.337393824917021745e-01
1.500000000000000000e+01,2.070068056058972927e-01
2.000000000000000000e+01,1.940015417206706061e-01


==> data/nmse_64_esprit_3gpp_genieESPRIT_10snaps_3clusters_rician10.csv <==
-1.500000000000000000e+01,1.306040636681152334e+00
-1.000000000000000000e+01,7.334129788120393734e-01
-5.000000000000000000e+00,2.849502065951483032e-01
0.000000000000000000e+00,1.268123855388617882e-01
5.000000000000000000e+00,8.498278018416674517e-02
1.000000000000000000e+01,5.996083199021591537e-02
1.500000000000000000e+01,4.362209803138979158e-02
2.000000000000000000e+01,3.438874544646732673e-02


==> data/nmse_64_ge_3gpp_DoA_est_0dB_3clusters_rician0_snaps.csv <==
1.000000000000000000e+00,2.330054916441854085e-01
2.000000000000000000e+00,2.229941577484729209e-01
3.000000000000000000e+00,2.250669374709619863e-01
5.000000000000000000e+00,2.218971050098846876e-01
1.000000000000000000e+01,2.225138916472704509e-01
2.000000000000000000e+01,2.203029015382622080e-01
1.000000000000000000e+02,2.184575683790643541e-01


==> data/nmse_64_ge_3gpp_DoA_est_10snaps_0dB_3clusters_rician.csv <==
-6.000000000000000000e+00,3.022491836920966346e-01
-4.000000000000000000e+00,2.698659982020896742e-01
-2.000000000000000000e+00,2.443885121977786568e-01
0.000000000000000000e+00,2.205086651407567599e-01
2.000000000000000000e+00,1.975216829930609985e-01
4.000000000000000000e+00,1.752622460810095706e-01
6.000000000000000000e+00,1.475664656510158879e-01
8.000000000000000000e+00,1.186409315555496669e-01
1.000000000000000000e+01,9.176510873621766817e-02


==> data/nmse_64_ge_3gpp_DoA_est_10snaps_0dB_3clusters_rician0_spread.csv <==
1.000000000000000056e-01,2.163171318133371157e-01
2.000000000000000111e-01,2.090721570213453506e-01
5.000000000000000000e-01,2.139538733224113642e-01
1.000000000000000000e+00,2.170453838712236294e-01
2.000000000000000000e+00,2.221121090639200102e-01
5.000000000000000000e+00,2.388907837633652553e-01
1.000000000000000000e+01,2.654018687320225389e-01


==> data/nmse_64_ge_3gpp_DoA_est_10snaps_3clusters_rician0.csv <==
-1.500000000000000000e+01,1.087794006560740767e+00
-1.000000000000000000e+01,6.543389529233827329e-01
-5.000000000000000000e+00,4.154573417637901223e-01
0.000000000000000000e+00,2.244279497483816499e-01
5.000000000000000000e+00,1.014387291772193833e-01
1.000000000000000000e+01,3.935403543849576302e-02
1.500000000000000000e+01,1.435381250144708576e-02
2.000000000000000000e+01,5.191743787794764718e-03


==> data/nmse_64_ge_3gpp_DoA_est_10snaps_3clusters_rician10.csv <==
-1.500000000000000000e+01,8.440223160402211544e-01
-1.000000000000000000e+01,2.346593385866608261e-01
-5.000000000000000000e+00,1.336943904070526379e-01
0.000000000000000000e+00,9.191952836325827103e-02
5.000000000000000000e+00,5.593627574578423356e-02
1.000000000000000000e+01,2.817213328680018627e-02
1.500000000000000000e+01,1.185505982919884613e-02
2.000000000000000000e+01,4.599591559468681548e-03


==> data/nmse_64_ge_3gpp_DoA_smpl_cov_0dB_3clusters_rician0_snaps.csv <==
1.000000000000000000e+00,3.338283176648760286e-01
2.000000000000000000e+00,3.162705528021252377e-01
3.000000000000000000e+00,3.208602717857481079e-01
4.000000000000000000e+00,3.183724617290637493e-01
5.000000000000000000e+00,3.195270700677686482e-01
1.000000000000000000e+01,3.234329669796087714e-01
1.000000000000000000e+02,3.194989205492901330e-01


==> data/nmse_64_ge_3gpp_DoA_smpl_cov_10snaps_0dB_3clusters_rician.csv <==
-1.000000000000000000e+01,4.259466992605520086e-01
-8.000000000000000000e+00,4.247113686784151909e-01
-6.000000000000000000e+00,4.240202193930663888e-01
-4.000000000000000000e+00,4.047621001046863842e-01
-2.000000000000000000e+00,3.651608918580031005e-01
0.000000000000000000e+00,3.203489999117316578e-01
2.000000000000000000e+00,2.747618919124302228e-01
4.000000000000000000e+00,2.225165685283450323e-01
6.000000000000000000e+00,1.715972828385450288e-01
8.000000000000000000e+00,1.292651335033813131e-01
1.000000000000000000e+01,9.557211725862811702e-02


==> data/nmse_64_ge_3gpp_DoA_smpl_cov_10snaps_0dB_3clusters_rician0_spread.csv <==
1.000000000000000056e-01,3.343886635890592207e-01
2.000000000000000111e-01,3.176094862561207877e-01
5.000000000000000000e-01,3.199393601877557058e-01
1.000000000000000000e+00,3.210347374752707816e-01
2.000000000000000000e+00,3.203100064851215345e-01
5.000000000000000000e+00,3.221537599894712112e-01
1.000000000000000000e+01,3.245250161923894372e-01


==> data/nmse_64_ge_3gpp_DoA_smpl_cov_10snaps_3clusters_rician0.csv <==
-1.500000000000000000e+01,1.088329628188906328e+00
-1.000000000000000000e+01,6.608485936653416548e-01
-5.000000000000000000e+00,4.653950281805542821e-01
0.000000000000000000e+00,3.207632025221298089e-01
5.000000000000000000e+00,1.868244122811959229e-01
1.000000000000000000e+01,8.103969467576743746e-02
1.500000000000000000e+01,2.941385388351141703e-02
2.000000000000000000e+01,9.765295910642755872e-03


==> data/nmse_64_ge_3gpp_DoA_smpl_cov_10snaps_3clusters_rician10.csv <==
-1.500000000000000000e+01,8.440333116631070220e-01
-1.000000000000000000e+01,2.346863595061337571e-01
-5.000000000000000000e+00,1.340694915536416176e-01
0.000000000000000000e+00,9.529410465682429388e-02
5.000000000000000000e+00,7.084984436943929376e-02
1.000000000000000000e+01,4.561397664496293775e-02
1.500000000000000000e+01,2.263421322760300960e-02
2.000000000000000000e+01,8.873610779005596666e-03


==> data/nmse_64_ge_3gpp_genie_0dB_3clusters_rician0_snaps.csv <==
1.000000000000000000e+00,1.237290740833157099e-01
2.000000000000000000e+00,1.219716170787765452e-01
3.000000000000000000e+00,1.240773579156309453e-01
5.000000000000000000e+00,1.231447851054687931e-01
1.000000000000000000e+01,1.260966362899521021e-01
2.000000000000000000e+01,1.235249170051814366e-01
1.000000000000000000e+02,1.237121173198986457e-01


==> data/nmse_64_ge_3gpp_genie_10snaps_0dB_3clusters_rician.csv <==
-6.000000000000000000e+00,1.459332575502475804e-01
-4.000000000000000000e+00,1.393684690795409520e-01
-2.000000000000000000e+00,1.339217139655608790e-01
0.000000000000000000e+00,1.241132674133922226e-01
2.000000000000000000e+00,1.149456787879158809e-01
4.000000000000000000e+00,1.033484150389922390e-01
6.000000000000000000e+00,8.951192173580331535e-02
8.000000000000000000e+00,7.605325851124697389e-02
1.000000000000000000e+01,6.242130641923843842e-02


==> data/nmse_64_ge_3gpp_genie_10snaps_0dB_3clusters_rician0_spread.csv <==
1.000000000000000056e-01,5.783849695174916872e-02
2.000000000000000111e-01,6.128449827783219450e-02
5.000000000000000000e-01,7.574503341409327684e-02
1.000000000000000000e+00,9.465943085901926124e-02
2.000000000000000000e+00,1.261317196849931488e-01
5.000000000000000000e+00,1.794978079410244343e-01
1.000000000000000000e+01,2.262595402608350847e-01


==> data/nmse_64_ge_3gpp_genie_10snaps_3clusters_rician0.csv <==
-1.500000000000000000e+01,6.914318711852366350e-01
-1.000000000000000000e+01,4.430123366333091894e-01
-5.000000000000000000e+00,2.557250646808904571e-01
0.000000000000000000e+00,1.263220578138776196e-01
5.000000000000000000e+00,5.587964368730724551e-02
1.000000000000000000e+01,2.291642742534589355e-02
1.500000000000000000e+01,8.734826869068238603e-03
2.000000000000000000e+01,3.257576016127433898e-03


==> data/nmse_64_ge_3gpp_genie_10snaps_3clusters_rician10.csv <==
-1.500000000000000000e+01,4.073162758657362659e-01
-1.000000000000000000e+01,2.133380211911115876e-01
-5.000000000000000000e+00,1.127087901757861388e-01
0.000000000000000000e+00,6.384273896675905779e-02
5.000000000000000000e+00,3.259903229863712892e-02
1.000000000000000000e+01,1.523328280836898189e-02
1.500000000000000000e+01,6.418672131069646722e-03
2.000000000000000000e+01,2.537868439444080498e-03


==> data/nmse_64_gmm_3gpp_gmm_0dB_3clusters_rician0_snaps.csv <==
1.000000000000000000e+00,3.106773665946786500e-01
2.000000000000000000e+00,3.104412516667126587e-01
3.000000000000000000e+00,3.083616350979148102e-01
5.000000000000000000e+00,3.099627686419220152e-01
1.000000000000000000e+01,3.104037050180896706e-01
2.000000000000000000e+01,3.124532218953466334e-01
1.000000000000000000e+02,3.088296313449843677e-01


==> data/nmse_64_gmm_3gpp_gmm_10snaps_0dB_3clusters_rician.csv <==
-1.000000000000000000e+01,3.188450237503003271e-01
-8.000000000000000000e+00,3.186206113258384653e-01
-6.000000000000000000e+00,3.227266248260718950e-01
-4.000000000000000000e+00,3.208899930749526397e-01
-2.000000000000000000e+00,3.179523247182637902e-01
0.000000000000000000e+00,3.102569032525429593e-01
1.000000000000000000e+00,3.073744638015323272e-01
2.000000000000000000e+00,2.973411259384611260e-01
4.000000000000000000e+00,2.760307415869909242e-01
6.000000000000000000e+00,2.362502378323456387e-01
8.000000000000000000e+00,1.885997991238592686e-01
1.000000000000000000e+01,1.494231137941552101e-01


==> data/nmse_64_gmm_3gpp_gmm_10snaps_0dB_3clusters_rician0_spread.csv <==
1.000000000000000056e-01,3.110479282019811831e-01
2.000000000000000111e-01,3.107042348279238086e-01
5.000000000000000000e-01,3.117243382716681221e-01
1.000000000000000000e+00,3.104760562411335023e-01
2.000000000000000000e+00,3.081054819169830594e-01
5.000000000000000000e+00,3.130677913823239900e-01
1.000000000000000000e+01,3.155447104675221381e-01



==> data/nmse_64_gmm_3gpp_gmm_10snaps_3clusters_rician0.csv <==
-1.500000000000000000e+01,9.864248543111905354e-01
-1.000000000000000000e+01,8.723392984297372310e-01
-5.000000000000000000e+00,6.071110150312146736e-01
0.000000000000000000e+00,3.129939643671617588e-01
5.000000000000000000e+00,1.367042564411644900e-01
1.000000000000000000e+01,5.044137432383062614e-02
1.500000000000000000e+01,1.742431923574054922e-02
2.000000000000000000e+01,5.927210628339861509e-03


==> data/nmse_64_gmm_3gpp_gmm_10snaps_3clusters_rician10.csv <==
-1.500000000000000000e+01,9.508530970847275388e-01
-1.000000000000000000e+01,7.229596072271066154e-01
-5.000000000000000000e+00,2.943510258679505331e-01
0.000000000000000000e+00,1.475585729281483904e-01
5.000000000000000000e+00,8.507590898631633980e-02
1.000000000000000000e+01,4.301699605341801486e-02
1.500000000000000000e+01,1.715437435898940072e-02
2.000000000000000000e+01,6.024151895774796511e-03


==> data/nmse_64_music_3gpp_genieMUSIC_0dB_3clusters_rician0_snaps.csv <==
1.000000000000000000e+00,2.830355161195956537e-01
2.000000000000000000e+00,2.571230274298441643e-01
3.000000000000000000e+00,2.515564073262699929e-01
5.000000000000000000e+00,2.452049084423308656e-01
1.000000000000000000e+01,2.570163336377884744e-01
2.000000000000000000e+01,2.531852481028007418e-01
1.000000000000000000e+02,2.579516045557762038e-01


==> data/nmse_64_music_3gpp_genieMUSIC_10snaps_0dB_3clusters_rician.csv <==
-1.000000000000000000e+01,3.896791480487127313e-01
-8.000000000000000000e+00,3.705159156753976002e-01
-6.000000000000000000e+00,3.531292969795221670e-01
-4.000000000000000000e+00,3.173699883196420268e-01
-2.000000000000000000e+00,2.895065991833382091e-01
0.000000000000000000e+00,2.581450559426514690e-01
2.000000000000000000e+00,2.161648658742270912e-01
4.000000000000000000e+00,1.731681207288398028e-01
6.000000000000000000e+00,1.435676975118457266e-01
8.000000000000000000e+00,1.131168206995613185e-01
1.000000000000000000e+01,9.000063410647382578e-02


==> data/nmse_64_music_3gpp_genieMUSIC_10snaps_0dB_3clusters_rician0_spread.csv <==
1.000000000000000021e-02,7.806290524426112709e-02
2.000000000000000042e-02,8.073160071518356573e-02
5.000000000000000278e-02,8.393811927182952271e-02
1.000000000000000056e-01,8.871929018889397611e-02
2.000000000000000111e-01,9.471190718006840259e-02
5.000000000000000000e-01,1.300453903717687931e-01
1.000000000000000000e+00,1.853836455621706569e-01
2.000000000000000000e+00,2.549816796788967332e-01
5.000000000000000000e+00,3.381372921842938917e-01
1.000000000000000000e+01,4.008687723851491191e-01


==> data/nmse_64_music_3gpp_genieMUSIC_10snaps_3clusters_rician0.csv <==
-1.500000000000000000e+01,1.550963761263915330e+00
-1.000000000000000000e+01,6.644810510774947776e-01
-5.000000000000000000e+00,3.911390679159617578e-01
0.000000000000000000e+00,2.503341943549973192e-01
5.000000000000000000e+00,1.882847871256662087e-01
1.000000000000000000e+01,1.649617459396916508e-01
1.500000000000000000e+01,1.459443061542106124e-01
2.000000000000000000e+01,1.418942196137346068e-01


==> data/nmse_64_music_3gpp_genieMUSIC_10snaps_3clusters_rician10.csv <==
-1.500000000000000000e+01,9.984557644377581864e-01
-1.000000000000000000e+01,2.589594367713673462e-01
-5.000000000000000000e+00,1.393223663230898357e-01
0.000000000000000000e+00,9.000063532178385894e-02
5.000000000000000000e+00,5.779189371979393669e-02
1.000000000000000000e+01,4.040643925503056844e-02
1.500000000000000000e+01,3.234411278459231598e-02
2.000000000000000000e+01,2.860841596028448897e-02

